Flavour Physics at LHCb -- 50 years of the KM paradigm

The LHCb experiment is in operation since 2009 and has provided measurements of the KM matrix with unprecedented precision. 50 years after the original paper we are in the position of pinning down the parameters of the theory, or possibly to show its limitations. In these proceedings the status of LHCb is shown in a historical perspective, along with some anecdotes.

==> Comments.txt <==
This manuscript describes the history and current status of LHCb in a
well organized and in a form suitable for the proceedings of the KM 50
symposium. I spotted only a few minor corrections and suggestions as
below:

- p.4 Table 1
I would expect the "Peak Luminosity" is the highest acheived
luminosity, but the value for Run 1 is not the higher of those of
2011 and 2012 (same for Run 2 vs 2015-2018). Sum or average of peak
luminosity is probably a wrong concept and may be omitted unless other
definition is given.

- p.5 Fig. 3
Belle convention figure from the CKM fitter site should be used.

- p.7
D meson is not necessarity be in a CP eigenstate. Decaying into a
"common final state" would be more appropriate.

- p.8 par.3
there is an extra opening (or missing closing) parenthesis:
"(that slightly ..."

- p.8 par.4
Ref.[12] is about B^0 \to \pi^+\pi^-, not B_s^0.

- p.8 par.4
There are three KM unitarity triangles, "many" is a bit exaggerated.

- p.9 par.3
Ref.[63] is about B^0 \to \phi K_S^0, not B_s^0.

- p.22 Ref.[12]
B_s^0-meson should be B_{(s)}^0-meson.

